Universal control of a bosonic mode via drive-activated native cubic interactions

Linear bosonic modes offer a hardware-efficient alternative for quantum information processing but require access to some nonlinearity for universal control. The lack of nonlinearity in photonics has led to encoded measurement-based quantum computing, which rely on linear operations but requires access to resourceful ('nonlinear') quantum states, such as cubic phase states. In contrast, superconducting microwave circuits offer engineerable nonlinearities but suffer from static Kerr nonlinearity. Here, we demonstrate universal control of a bosonic mode composed of a superconducting nonlinear asymmetric inductive element (SNAIL) resonator, enabled by native nonlinearities in the SNAIL element. We suppress static nonlinearities by operating the SNAIL in the vicinity of its Kerr-free point and dynamically activate nonlinearities up to third order by fast flux pulses. We experimentally realize a universal set of generalized squeezing operations, as well as the cubic phase gate, and exploit them to deterministically prepare a cubic phase state in 60 ns. Our results initiate the experimental field of universal continuous-variables quantum computing.

==> figures/supplementary/lumpedCircuit.tikz <==
\begin{tikzpicture}
  \def\hei{1.};

  \draw (0,0)
    node [ground] (end) {} to [C, -*, l_=$C$] ++ (0, \hei)
    node [above] {$N$}
    node [] (A) {}
  ;
  \foreach \k in {1,2,3}{
    \draw
      (A.center) to [L, -*, l=$L$] ++ (1.3, 0)
      node (A) {}
      to [C, l=$C$] ++ (0, -\hei)
    ;
  }
  \draw [dashed] (A.center) -- (5, \hei) node (A) {};
  \draw (A.center)
    node [above] {$0$}
    to [C, *-, l=$C$] ++ (0, -\hei)
  ;
  \draw (A.center)
    to [short] ++ (0.8, 0)
    to [L, l=$L_{\rm J}$] ++ (0, -\hei)
    to [short] (end)
  ;

\end{tikzpicture}

